An algorithm for estimating volumes and other integrals in $n$ dimensions

The computational cost in evaluation of the volume of a body using numerical integration grows exponentially with dimension of the space $n$. The most generally applicable algorithms for estimating $n$-volumes and integrals are based on Markov Chain Monte Carlo (MCMC) methods, and they are suited for convex domains. We analyze a less known alternate method used for estimating $n$-dimensional volumes, that is agnostic to the convexity and roughness of the body. It results due to the possible decomposition of an arbitrary $n$-volume into an integral of statistically weighted volumes of $n$-spheres. We establish its dimensional scaling, and extend it for evaluation of arbitrary integrals over non-convex domains. Our results also show that this method is significantly more efficient than the MCMC approach even when restricted to convex domains, for $n$ $\sim <$ 100. An importance sampling may extend this advantage to larger dimensions.

==> data/integral-gaussian-0.05.dat <==
dimension	samples
10	4131.64
20	5462.08
30	6890.86
40	7910.78
50	9142.59
60	10381.3
70	10214.3
80	11619.4
90	12398.7
100	12691.3


==> data/integral-gaussian-0.1.dat <==
dimension	samples
10	2308.73
20	2778.37
30	3300.85
40	3724.71
50	4289.65
60	4595.87
70	4559.38
80	5232
90	5480.64
100	5929.65


==> data/integral-gaussian-0.2.dat <==
dimension	samples
10	1195.31
20	1401.79
30	1572.35
40	1784.78
50	2003.02
60	2099.3
70	2158.69
80	2328.9
90	2501.11
100	2627.49


==> data/integral-polynomial-0.05.dat <==
dimension	samples
10	5708.47
20	6796.07
30	7651.31
40	9088.23
50	9773.88
60	10035.8
70	11227.2
80	12320.3
90	13428
100	13867.7


==> data/integral-polynomial-0.1.dat <==
dimension	samples
10	2889.15
20	3378.09
30	3726.67
40	4262.36
50	4412.19
60	4949.64
70	5360.88
80	5494.9
90	6062.25
100	6311.01


==> data/integral-polynomial-0.2.dat <==
dimension	samples
10	1446.78
20	1620.04
30	1785.59
40	1970.39
50	2087.11
60	2277.71
70	2367.76
80	2414.6
90	2718.61
100	2735.68


==> data/integral-x-coordinate-0.05.dat <==
dimension	samples
10	5073.93
20	6827.86
30	8968.07
40	10184.9
50	10904
60	12719.7
70	13208.5
80	15844.1
90	16554.4
100	16197.2


==> data/integral-x-coordinate-0.1.dat <==
dimension	samples
10	2672.67
20	3429.91
30	4199.79
40	4771.71
50	5220.93
60	5645.91
70	6114.17
80	6858.39
90	7267.77
100	7303.78


==> data/integral-x-coordinate-0.2.dat <==
dimension	samples
10	1371.38
20	1654.28
30	1941.15
40	2177.1
50	2410.39
60	2650.01
70	2747.01
80	2916.8
90	3130.55
100	3191.48


==> data/mcmc-cube.dat <==
dimension	samples	time
10	34163	75.07449340820312
20	162835	373.561527967453
30	412308	969.148547410965
40	911002	2331.933728456497
50	1685188	4808.816654205322
60	2931368	10930.52258896828
70	4738622	16714.17831206322
80	7216137	24569.86222982407
90	10391375	34330.74236273766
100	14711105	77838.78248810768


==> data/mcmc-ellipsoid.dat <==
dimension	samples	time
10	16337	34.94009137153625
20	47019	107.9232783317566
30	98718	249.8273787498474
40	158550	424.6392397880554
50	281458	800.8544826507568
60	435554	1254.925814390182
70	652412	1834.72505235672
80	977435	2780.204696416855
90	1363852	3921.796674013138
100	1797452	5201.403834104538


==> data/volume-arcsine-0.05.dat <==
dimension	samples
10	3568.64
20	4111.77
30	4196.09
40	4837.93
50	4695.86
60	5595.98
70	5445.8
80	5962.81
90	5730.45
100	5257.02


==> data/volume-arcsine-0.1.dat <==
dimension	samples
10	2202.51
20	2300.73
30	2436.02
40	2589.66
50	2650.16
60	2617.83
70	2829.84
80	2972.86
90	2897.18
100	2803.17


==> data/volume-arcsine-0.2.dat <==
dimension	samples
10	1127.84
20	1168.4
30	1250.11
40	1286.91
50	1307.51
60	1336.11
70	1407.16
80	1390.96
90	1407.5
100	1424.42


==> data/volume-beta-0.05.dat <==
dimension	samples
10	4800.29
20	8182.29
30	16575.81
40	19003.72
50	19832.17
60	26105.22
70	38560.51
80	32799.04
90	44247.97
100	48581.53


==> data/volume-beta-0.1.dat <==
dimension	samples
10	2467.14
20	3962.5
30	6397.4
40	7989.59
50	9165.51
60	9209.45
70	16485.47
80	14755.45
90	18989.78
100	20682.44


==> data/volume-beta-0.2.dat <==
dimension	samples
10	1315.02
20	1888.35
30	3008.72
40	4016.79
50	4150.5
60	4526.93
70	6693.57
80	6719.78
90	8790.76
100	8108.06


==> data/volume-cube.dat <==
dimension	samples
10	1105
20	2658
30	3644
40	5280
50	690878
60	63202
70	165747
80	1.87818e+08
90	473678
100	26324


==> data/volume-ellipsoid.dat <==
dimension	samples
10	1074
20	1367
30	1903
40	1636
50	1674
60	7442
70	4897
80	1897
90	4468
100	4419


==> data/volume-offcenter-cube.dat <==
dimension	samples
10	1435.7
20	3305.4
30	7020.2
40	22543.9
50	77991.3
60	1.16963e+06
70	1.23103e+07
80	9.29699e+06
90	1.07759e+07
100	6.79806e+08


==> data/volume-offcenter-ellipsoid.dat <==
dimension	samples
10	1142
20	1496.4
30	2380.9
40	2504.6
50	3913.3
60	10971.6
70	7154.5
80	16024
90	10635.2
100	20734.6


==> data/volume-uniform-0.05.dat <==
dimension	samples
10	3713.26
20	6307.79
30	7321.12
40	7693.06
50	8944.56
60	10415.38
70	9386.94
80	12301.13
90	12134.56
100	12273.23


==> data/volume-uniform-0.1.dat <==
dimension	samples
10	2285.06
20	2966.63
30	3254.36
40	3694.77
50	4444.73
60	4395.14
70	4590.31
80	4934.07
90	5594.51
100	5798.94


==> data/volume-uniform-0.2.dat <==
dimension	samples
10	1190.9
20	1453.17
30	1539.17
40	1873.5
50	2010.31
60	2276.06
70	2180.82
80	2344.25
90	2597.28
100	2709.65

